AI for Handball: predicting and explaining the 2024 Olympic Games tournament with Deep Learning and Large Language Models

Over summer 2024, the world will be looking at Paris to encourage their favorite athletes win the Olympic gold medal. In handball, few nations will fight hard to win the precious metal with speculations predicting the victory for France or Denmark for men and France or Norway for women. However, there is so far no scientific method proposed to predict the final results of the competition. In this work, we leverage a deep learning model to predict the results of the handball tournament of the 2024 Olympic Games. This model, coupled with explainable AI (xAI) techniques, allows us to extract insightful information about the main factors influencing the outcome of each match. Notably, xAI helps sports experts understand how factors like match information or individual athlete performance contribute to the predictions. Furthermore, we integrate Large Language Models (LLMs) to generate human-friendly explanations that highlight the most important factors impacting the match results. By providing human-centric explanations, our approach offers a deeper understanding of the AI predictions, making them more actionable for coaches and analysts.

==> figures/data/FeatImport.csv <==
x,y,years
-0.17632860437976922,Dika Mem (Right back - France),-0.17632860437976922
-0.1309187212393389,Number of clubs (away),-0.1309187212393389
-0.06756845360961826,Attack strength (away),-0.06756845360961826
-0.05913126035576961,Igor Karacic (Center back - Croatia),-0.05913126035576961
-0.047424796895404804,Valentin Porte (Right back - France),-0.047424796895404804
-0.04497774809510692,Domagoj Duvnjak (Center back - Croatia),-0.04497774809510692
-0.04159233659052816,Marin Sipic (Line player - Croatia),-0.04159233659052816
-0.04012029987952751,Defense strength (away),-0.04012029987952751
-0.03409576667971556,Marko Mamic (Left back - Croatia),-0.03409576667971556
-0.03197745916528813,Game (DoW),-0.03197745916528813
-0.03196948437695539,Nedim Remili (Right back - France),-0.03196948437695539
-0.026003865330396038,Importance,-0.026003865330396038
-0.015529714570883934,Mateo Maras (Right back - Croatia),-0.015529714570883934
-0.014123869862808322,Hugo Descat (Left wing - France),-0.014123869862808322
-0.0035195808884512167,Mario Sostaric (Right wing - Croatia),-0.0035195808884512167
-0.0025721788548575255,Melvyn Richardson (Right back - France),-0.0025721788548575255
-0.001835414232206423,Game (hour),-0.001835414232206423
-0.0015890687352696359,Travel distance (home),-0.0015890687352696359
0.0029013498416092473,Travel distance (away),0.0029013498416092473
0.006568835738887259,Vincent Gerard (Goalkeeper - France),0.006568835738887259
0.012613957394200011,Defense strength (home),0.012613957394200011
0.015688967709585368,Dominik Kuzmanovic (Goalkeeper - Croatia),0.015688967709585368
0.027478175375183475,Number of clubs (home),0.027478175375183475
0.03269810668977688,Luka Cindric (Center back - Croatia),0.03269810668977688
0.03645913034880664,Tomislav Kušan (nan - Croatia),0.03645913034880664
0.04648415528611901,Filip Glavas (Right wing - Croatia),0.04648415528611901
0.05845187462785387,Karl Konan (Left back - France),0.05845187462785387
0.05986112271850285,Veron Nacinovic (Line player - Croatia),0.05986112271850285
0.06951446370201218,Tin Lucin (Left back - Croatia),0.06951446370201218
0.07037431841952323,Dylan Nahi (Left wing - France),0.07037431841952323
0.07342329680706129,Attack strength (home),0.07342329680706129
0.07463666457968064,Lovro Mihic (Left wing - Croatia),0.07463666457968064
0.07938022208316661,Matej Mandic (Goalkeeper - Croatia),0.07938022208316661
0.08692860043617766,Nikola Karabatic (Center back - France),0.08692860043617766
0.0908687953830561,Ludovic Fabregas (Line player - France),0.0908687953830561
0.09582261996935966,Elohim Prandi (Left back - France),0.09582261996935966
0.1009241528696108,Luka Karabatic (Line player - France),0.1009241528696108
0.11485108740361455,Remi Desbonnet (Goalkeeper - France),0.11485108740361455
0.12965585986295078,Yanis Lenne (Right wing - France),0.12965585986295078
0.17916326718942152,Luka Lovre Klarica (Right back - Croatia),0.17916326718942152
0.18586475680071143,Marin Jelinic (Left wing - Croatia),0.18586475680071143


==> figures/data/train_history_init.csv <==
epoch,train_loss_base,test_loss_base,train_loss_transfer,test_loss_transfer
0,0.012833129,0.01284375,0.015362623,0.013273652
1,0.010232019,0.010924332,0.010892675,0.009006563
2,0.00930772,0.009946871,0.009904215,0.008104717
3,0.008923602,0.009717664,0.009727734,0.007968154
4,0.008727809,0.009889204,0.009554862,0.00792233
5,0.008642476,0.01032796,0.009475805,0.007901136
6,0.00847336,0.0105931545,0.009372042,0.007868025
7,0.008046571,0.010601888,0.009277363,0.007841977
8,0.007747666,0.010866012,0.009178944,0.007856611
9,0.0074268808,0.010969203,0.0090733655,0.007851546
10,0.007097551,0.011005831,0.008979303,0.007861054
11,0.0068214242,0.010977598,0.008854838,0.007897304
12,0.006582222,0.011095651,0.008722444,0.007925254
13,0.006292823,0.010932034,0.008594036,0.007921892
14,,,0.008522115,0.008060039
15,,,0.008457331,0.008165599
16,,,0.008358919,0.008138876
17,,,0.00826334,0.008231787


==> figures/data/train_history_tl.csv <==
epoch,train_loss_base,test_loss_base,train_loss_transfer,test_loss_transfer
0,0.012198465,0.011358856,0.009602339,0.010020827
1,0.010694792,0.009938267,0.009024607,0.00944734
2,0.010494916,0.009884373,0.008935777,0.009364914
3,0.010333116,0.009902118,0.008910375,0.009404766
4,0.01023268,0.010025169,0.008875888,0.009437104
5,0.0101085305,0.010124959,0.008828088,0.009471287
6,0.00999013,0.010239681,0.008771376,0.009492919
7,0.009880975,0.01033451,0.008747905,0.009551825
8,0.009743397,0.010405642,0.008710767,0.00956331
9,0.009505313,0.010416161,0.008648613,0.009557829
10,0.009295476,0.010321459,0.0086032925,0.009552352
11,0.009125448,0.010421283,0.008544435,0.009563544
12,0.00901218,0.0103903115,0.008504806,0.009525585

